An almost linear time algorithm testing whether the Markoff graph modulo $p$ is connected

The Markoff graph modulo $p$ is known to be connected for all but finitely many primes $p$ (see Eddy, Fuchs, Litman, Martin, Tripeny, and Vanyo [arxiv:2308.07579]), and it is conjectured that these graphs are connected for all primes. In this paper, we provide an algorithmic realization of the process introduced by Bourgain, Gamburd, and Sarnak [arxiv:1607.01530] to test whether the Markoff graph modulo $p$ is connected for arbitrary primes. Our algorithm runs in $o(p^{1 + \epsilon})$ time for every $\epsilon > 0$. We demonstrate this algorithm by confirming that the Markoff graph modulo $p$ is connected for all primes less than one million.

==> data/random-breakpoints.dat <==
13687 13685 13687
47093 42581 47093
178681 178679 63130
280207 203308 172273
354041 354039 354041
399571 399569 122239
487589 135876 335193
598613 173318 598613
707383 524996 107657
923411 310763 645813
951341 507330 436984
1009993 385924 268526
1126381 764185 137609
1147103 315451 1147103
1270609 1097002 396814
1272883 469369 217747
1454381 289439 969118
1584577 1584575 163443
1592831 412766 1592831
1604573 516496 738033
1654193 103387 103387
1900303 264676 1665140
1913063 177766 1076934
2018843 212184 2018843
2064427 2064425 575095
2111029 418449 467009
2186627 421677 870487
2361899 1013048 1660006
2423777 298919 697481
2493107 518773 1426704
2521469 305651 1778612
2590877 154524 652462
2618537 207129 1371958
2975911 2975909 443210
3043577 223308 1453540
3384287 238849 2119811
3555967 362061 1046440
3736163 634 634
3818209 2327885 1393254
3858593 1652518 377152
4065241 4065239 129040
4172167 1215912 2913512
4238873 1813447 592952
4244609 527439 1993148
4303021 3095030 132760
4428031 2051657 2127149
4542743 273566 1647171
4735151 2482115 4259211
4755013 1274197 957708
4940977 2162936 676755
4998671 717760 4998671
5022389 1010597 1075720
5022503 289529 2617805
5046079 431300 2727818
5086303 1909456 882978
5106151 5106149 289240
5151151 2451399 363140
5282899 441305 1930959
5293807 2074097 1650426
5340077 517636 1337689
5360239 1444760 926102
5407133 223232 942552
5431583 323175 2782136
5572027 2919935 2366685
5597971 5597969 227137
6049727 157416 4971373
6158069 555869 3644969
6272027 321284 2524539
6311881 6311879 323225
6426989 1003288 1825335
6439483 4291997 243612
6520057 1969547 163421
6546769 5341515 823550
6580633 3164816 336178
6589787 794126 739315
6591491 826724 2229636
6661079 682208 3716707
6685499 331568 3724148
6745913 701862 3590204
6762181 3835225 787870
6978919 1021334 1831760
7012261 5779315 744396
7025791 1272304 1370829
7088479 511186 2982382
7105207 1070122 1511898
7204861 6283039 1236542
7354973 66 66
7448501 250 250
7521659 352347 4937680
7558541 6453585 4576143
7602547 3914526 1096068
7794023 357794 5317494
7861583 381326 2814443
7866041 4539396 1092004
7870523 1252119 3523456
7916423 180072 2296028
8010361 5434829 775986
8132471 1419195 1642622
8174401 8174399 757965
8252459 368149 8252459
8448793 2455641 186028
8468179 1141776 2444695
8495191 4617346 749014
8584573 1691709 187517
8681623 1133365 1320074
8731343 379949 1418353
8802317 166 166
8823803 835438 5799966
8852479 2471394 8852479
8898761 4201600 2354922
8912399 847147 8912399
9066047 635938 4232774
9092261 3108417 578946
9160621 9160619 408936
9269243 390144 2645931
9429913 4764907 862747
10310077 6539248 411501
10387231 3609747 2638081
10490239 2052183 4270546
10509097 4047296 416834
10596847 2737021 1106824
10608557 282 282
10658827 592157 592157
11031749 1612044 4783803
11037497 856266 2637969
11110327 114 114
11140357 1970676 433707
11159153 534486 1282771
11245811 937151 937151
11343869 323335 4879554
11358917 658268 2029607
11450669 655747 8339572
11724689 2291490 3301216
11774729 1024860 7495271
11846057 440552 3224301
11884627 2151226 772222
12095849 901807 5426413
12294049 4376291 841513
12294253 1514734 1105423
12402647 225392 2028534
12482389 3083973 565288
12496747 382 382
12573391 3453277 1229265
12614633 1973701 2097052
12747503 457869 8799930
12879553 12879551 229684
12940117 7396897 461171
12977717 714735 3012037
12982559 462276 12982559
13154189 348180 4062160
13207687 338 338
13229273 2182204 1402856
13238543 466835 3842390
13250197 4249873 504760
13296973 2275444 233377
13456871 4259797 10079564
13476431 2612400 1762099
13765163 237450 2493232
14001919 3433026 2694425
14063671 5428538 4788648
14079643 3031518 360220
14164411 3914214 1565156
14226203 241393 3368143
14290037 1490192 5312626
14299969 5159901 2592630
14470993 2738962 243461
14502413 282 282
14546743 3607413 988950
14689529 1144702 5864630
14699899 2308858 2933384
14754463 386 386
14796857 990376 6652770
14944301 6686513 2231744
15021361 14439209 2228112
15130303 1643046 2033113
15139393 5418178 249021
15192623 503911 3776619
15219293 226 226
15253013 796728 5439512
15423631 3979805 4465069
15449783 251560 7222986
15486059 1826284 2833379
15911669 1567373 1914697
15946537 6392320 255572
16014499 3175376 1920930
16095601 16095599 256764
16148749 5941366 1607545
16192937 515078 3173753
16275041 1936452 5574219
16397467 777481 388741
16438769 1319135 2919239
16481131 3916034 1691528
16524877 556 556
16590799 3649653 10788206
16614343 3166911 1046171
16628537 318 318
16785191 202 202
16814509 410 410
16932073 3196528 263352
17348389 151 151
17399171 1368197 5663914
17463077 212 212
17562323 540681 5286159
17635609 2418909 2868472
17677411 4260649 403628
17711207 539055 2424088
17792011 3037017 1901195
17890337 271 271
17901643 7603232 1666501
17941811 677725 5731661
17997649 4131633 4592637
18207307 11890208 955810
18246359 592327 18246359
18401309 829977 18401309
18876631 4431739 1127733
19026779 563813 6312950
19054151 4577827 5447920
19194107 280391 1261760
19201417 3645836 280445
19412303 1425580 2114857
19457791 4658200 4064845
19595507 859 859
19680359 283921 14910272
19848467 421 421
19870267 1854373 1890332
19913407 496 496
19978109 872987 8732030
20166821 2165130 2802260
20208817 3236727 6230944
20399669 869001 3251966
20486437 2633315 1369229
20487109 5739674 1689813
20558677 238 238
20858843 474 474
21249127 1180507 1180507
21269957 102 102
21301087 474 474
21466441 6671905 603277
21516751 13648947 742179
21692501 2794835 5815033
21849733 4052926 1275974
21901753 9129985 698871
21922781 3708694 8927710
21968459 1238536 15816793
22008949 12804082 1125932
22048021 5071216 601739
22130177 1505402 2107518
22320841 4535539 1255240
22430831 1599770 4564305
22597073 1255393 1255393
22710329 1221702 6908283
22750757 812527 812527
22847189 4852336 9550630
23076799 922336 4035499
23307517 4275758 669454
23425709 4147442 11926964
23447867 439 439
23581291 4751786 4564418
23663149 2824360 11990509
23960693 282 282
24073279 942040 14118868
24085231 5104061 1641864
24462679 1913926 7104629
24606217 6032262 3227519
24744953 1303793 8919471
24917083 983 983
25043779 2909938 2511333
25087033 2885018 1516770
25175327 706465 5814820
25378387 4272837 1128446
25395737 645046 967569
25402261 16301128 322565
25448509 4374564 807145
25524461 5302822 1973512
25782089 2784533 4898918
25924421 5128083 2077383
26070313 1901 1901
26161049 1313188 3682668
26509321 7414258 1545918
26569297 26569295 769746
26570381 5217559 2069368
26822641 13467118 7336953
26852407 4656521 3051351
26927839 3487162 10585914
26953187 719909 1495195
26977339 1495865 11767829
27206957 1778 1778
27253579 4467672 5173717
27333503 1579289 17691555
27482471 1753827 6416950
27601559 674020 27601559
27618067 10715462 1015269
27626917 226 226
27653603 677273 3331909
27708809 673782 5369293
27843707 742962 6441602
28008517 6287579 678335
28013053 1524309 338736
28056493 779347 779347
28209043 166 166
28315087 226 226
28428689 853098 5351375
28430543 1607608 2559379
28590997 3593232 342212
28640663 685455 13745509
28781953 8757473 701636
28910831 2796141 2580907
29045323 3110935 3984289
29111807 345315 11401990
29144627 1650799 4675418
29380993 8790497 716943
29640311 4105924 6794691
29773021 8119729 349214
30010333 7014471 702403
30041153 2464116 11297084
30159781 9226340 1436603
30269137 630607 630607
30293891 1937412 3170309
30457069 3267173 4139240
30467483 1485508 4779438
30533891 509 509
30587897 136 136
30690823 134 134
30697423 7499112 1787158
30728293 5587765 354772
30957473 5401244 2157545
31013669 196 196
31034273 969821 969821
31036219 340 340
31102879 1070784 5378958
31244693 78 78
31338511 12707194 1872835
31664741 974 974
31861243 10456096 1086338
32039167 1086781 8038644
32068459 1630917 5814567
32504657 138 138
32524253 2223653 28323438
32687507 365908 12054975
32712961 28850110 736517
32788099 10357755 2061399
33070217 199 199
33080303 1559230 5576452
33125461 4143948 368351
33202387 28918768 553167
33210949 643 643
33244609 3874650 2152576
33516841 12968521 774725
33570611 927043 4171732
33617291 4375185 1669837
33790649 744061 8554437
33827041 33827039 790991
33872659 193 193
33917027 2665234 3364913
33980179 2378342 3031235
34177589 561232 4209247
34199239 1122819 8398319
34647233 64 64
34898449 6143901 3012894
34955747 1768215 5128612
35009047 1746 1746
35047993 10667121 1161523
35290693 5206377 1594595
35403521 9109231 5864482
35645531 955263 7917324
35661797 1327 1327
35796463 2488940 9089669
35965207 248 248
36048847 2382427 4249584
36089591 3921799 24165164
36200383 176 176
36218657 2340778 5467658
36281123 385497 8587964
36606821 1452087 4065873
36630227 387347 1743061
36937519 2357185 7704349
37000069 17511893 1956422
37616659 1266 1266
37883273 5551649 11454079
37897127 393989 7328611
37969103 789393 6080034
37969441 8873299 1844483
38029339 2960074 6466995
38283653 174 174
38300113 9107084 796934
38467337 793883 12310510
38470141 11164845 396956
38629307 3482 3482
38745341 642 642
38832697 20955273 1225069
38878003 4827508 5650654
38897387 2675446 15025043
38945299 8457042 9879785
38956157 1264944 7627340
38996731 9401666 599495
39092219 1764641 22952756
39157259 1871169 4505462
39254993 4694479 1804431
39311263 179 179
39644021 10127095 11121699
39775243 78 78
40135973 534 534
40368499 250 250
40553731 29267377 611346
40560019 373 373
40586771 4769901 1834784
40612189 467 467
40674503 897975 5306251
40714537 131 131
40769063 817777 17948299
40851203 1431699 8011177
40964881 34507878 1433689
41004373 908 908
41101213 154 154
41231569 22421695 2069738
41289631 3084339 5199194
41481359 412199 24642576
41665619 828743 4647529
41741197 4341628 1716254
41814677 1604 1604
42023129 1936117 6294343
42043033 7522027 1908931
42097931 4925835 11566043
42309263 416292 6364842
42448327 104 104
42484069 12393190 2088905
42551141 1565551 1252440
42675401 6299115 13071149
42690629 627246 12954015
42748669 7801634 2208485
43037333 2743522 5872584
43166099 841421 14981787
43263881 4630628 6540653
43332097 6319628 421294
43476527 446 446
43511717 116 116
43515487 9183276 1266554
43647137 5532388 7863517
43777141 22131681 5867129
43849837 11551504 423803
43968209 1060937 31298629
43984847 877208 14286174
44043599 424739 38379320
44245819 941 941
44301781 7188465 3053157
44362811 156 156
44434801 17999506 866172
44543453 640713 1281426
44546563 4084713 1352665
44621233 3206362 4234249
44660183 2015571 11140275
44840431 4821346 17154862
44930393 104 104
45019153 9662704 875351
45081871 13730392 2363445
45096691 13847400 1332341
45252629 1327468 4843455
45456263 1751331 9061518
45519119 431795 24490252
45588931 1519631 1519631
45590911 6493630 3515298
45720823 9317399 1732450
46102523 869940 12883516
46180397 652380 12379655
46720721 5650779 1312370
46797629 656725 7224020
46819469 1321884 6649237
47054873 184 184
47200753 13561946 439698
47214623 2223253 3957871
47224103 1967671 1967671
47274313 10951509 935087
47450707 1513 1513
47486393 1266 1266
47556437 534 534
47571961 13369001 441424
47589401 13975982 6387273
47867147 442791 6973995
47997163 151 151
48137347 191 191
48171127 283 283
48233329 15892472 4527176
48278471 4882852 12274970
48334721 10383091 1334846
48414077 214 214
48474841 6683909 965452
48522421 32499775 965926
48566701 48566699 446015
48624977 1282 1282
48707719 2691601 9618461
48751481 359 359
48949151 3451672 19667274
49008251 2240201 8279618
49263077 212 212
49360607 900742 13355328
49444019 2985828 26484510
49493471 5099733 9455383
49542197 1444 1444
49589093 277 277
49742183 2128441 5552085
49747541 3395007 6235190
49963829 2774203 24373349
50213609 907029 10284973
50226991 7484028 1133937
50302783 3404385 7578316
50610559 2743980 50610559
51183157 1118 1118
51214049 2763805 7728980
51617341 7759310 1072889
51800599 4404752 7224077
51900931 5187055 6250210
52197641 10286885 9710615
52275211 7519423 1527012
52390097 3821859 5627134
52406149 1048123 1048123
52566593 15311401 1392055
52672157 1397084 33097080
52677173 284 284
52985131 15453223 2834491
53056691 1165441 13833945
53313863 9510759 2803829
53412083 467735 14390953
53564957 142 142
53579531 470 470
53665697 224 224
53794733 1496238 13781993
53898587 2196001 8760046
54020143 12508379 2397217
54572641 45331270 472790
54604213 9253434 4707236
54707563 21555907 1508879
54794827 911 911
54957953 8976651 1423366
55077317 1662397 9001747
55234297 9275266 3414220
55321753 1726 1726
55392413 1476617 14995680
55423063 738 738
55769531 2391927 10873476
55903891 17679954 6791572
56067503 960559 7288604
56081309 718920 7281673
56111189 1870373 1870373
56365577 666 666
56372989 10182827 1201312
56397241 10814195 4450406
56485787 1122346 2164523
56498489 4046346 10911940
56535673 5862269 4370147
56676073 182 182
56725633 17801549 7278937
56732527 9043705 1205137
56741761 21696416 2474754
56812859 1949016 23519690
56828701 24620811 1125747
56901107 482771 10156676
56957027 301 301
57131521 37360782 2259841
57131719 262 262
57153163 66 66
57242221 25788172 1975887
57454541 8671812 2910676
57569153 64 64
57658063 15388232 2476618
57728521 10941086 975121
57804979 7493536 7780630
57809777 524 524
57859519 320 320
58019431 26526821 4166455
58049471 5176432 16649247
58124641 25617959 1010720
58389257 642 642
58420237 10353584 978902
58707553 9121409 490374
58918567 14728861 982509
58974551 1843079 22365157
59538067 164 164
59567129 2085574 17288812
59573587 1748 1748
59605309 26630767 2529384
59632229 1517967 17363932
59678461 8343224 1024140
59713963 16186566 741839
59911721 5449188 4829945
59992417 30543595 1036487
60086129 1240245 8061638
60292447 282 282
60401771 5927478 7020204
60449929 22993909 1243994
60536947 172 172
60841637 3038063 14279125
60862651 23459340 1591498
60930791 2517739 19491406
60969749 3503690 7496073
61037507 1017263 10600822
61253939 1005033 12397294
61326757 7142080 1006108
61390891 12411211 1506560
61406897 2510173 11118046
61512991 39985308 3028923
61566119 1060138 58026775
61598861 7899646 9945861
61668193 9262567 2384526
61731431 2604026 21534904
61779401 7622106 6049876
61920773 1594781 9284028
62066747 641 641
62288041 7576601 1066336
62308781 1894463 2273355
62407727 1014777 11624354
62508029 3450975 12334676
62529167 2364167 8223923
62604109 16183647 1265965
62711239 278 278
62768201 16957878 3549345
62772503 2203046 6422886
62783407 10650364 1267777
62826943 318 318
62834153 498 498
62863781 9373845 1522305
62901679 786271 786271
62981579 2239077 24411610
63026707 157 157
63052373 762294 24821005
63054889 312 312
63097667 1036311 14224785
63139957 10098918 1186613
63221813 346 346
63362773 15426590 4454800
63635587 709 709
63689239 313 313
63826267 373 373
63956891 290 290
64107557 1026 1026
64162927 421 421
64775993 1030190 1545285
64778929 1164 1164
64834117 461 461
64866733 10862019 1035362
64914781 27308715 515647
65007781 5805179 1204037
65134681 34408532 516519
65233397 1374 1374
65615723 518423 9366836
65625311 430 430
65627291 5428113 9990250
65644573 5444641 2199455
65824061 419 419
65965033 23199120 1056931
66042239 2176390 66042239
66117257 164 164
66150881 3904003 16528336
66519169 12590522 2621239
66693701 100 100
66694891 473 473
66805931 310 310
66992873 78 78
67000033 15559459 2193080
67416823 22034905 1050980
67498349 150 150
67527781 11879929 4945835
67551793 40612062 2141531
67901627 821 821
67986983 2531059 6860223
68124629 3776955 9244245
68153053 10492058 528352
68400797 498 498
68416837 98 98
68453233 1426109 1426109
68534551 20862930 4424500
68657363 262 262
68693123 1087405 10270921
68711129 922 922
68773433 11405815 1592252
68779133 236 236
68882063 2332755 8013302
68897369 2161565 7980948
69242279 2489301 16325343
69415033 6412891 4835455
69652669 190 190
69677507 1759 1759
69741169 9353298 2710562
69753977 2139537 11848948
69891791 978 978
70039709 803422 13055816
70241867 122 122
70360189 739 739
70373239 7296983 12633196
70548679 331 331
70559309 3423595 8198573
70584763 474 474
70616561 16033266 1613447
70729511 5555629 7535454
71003227 7738940 1707741
71099839 4940687 11018255
71132857 2963869 2963869
71291531 2712802 10639303
71328143 2279 2279
71529763 241 241
71589971 1353774 2436794
71590147 1624531 1895287
71800909 271 271
71853121 43540668 2394804
72002369 3808772 18422145
72223747 24346614 1633464
72298117 22753875 544182
72437263 307 307
72491827 726 726
72544733 486 486
72610543 278 278
72616391 6999087 13155862
72623959 3594 3594
72655577 2545785 10056484
72784381 12578133 1201219
73130861 9332440 7735047
73181467 157 157
73274207 547843 35557246
73282331 110 110
73289221 12384563 2267848
73345169 12771459 4110808
73397791 12645899 7267212
73463473 26500908 1279949
73509823 6950581 5928696
73565809 17496055 5644818
73634243 10826445 4975753
73635343 7264625 2814628
73663951 13046317 2773475
73681253 269 269
73718873 666 666
73805969 1374567 9621993
73935443 406 406
74053237 322 322
74070991 19278942 2769473
74142433 74142431 551079
74323531 12446063 1661276
74344447 14655277 6848524
74360333 138 138
74414359 1979 1979
74423941 6211396 2248755
74461021 27152219 1119866
74505499 500 500
74718671 6013668 41878562
75108199 7337985 8355639
75142003 14957523 3890545
75278393 244 244
75315347 607 607
75365767 5833875 1111213
75475871 1390030 7506189
75535037 3500354 13854211
75643973 834947 11719874
75697561 25757819 1141499
75783971 2940498 11061867
75832117 1396 1396
75906637 156 156
75907331 653 653
75997699 16067580 6293456
76207507 676 676
76235561 11566110 17266135
76540253 3444771 11815887
76557449 10331299 6299805
76765211 4246864 10188355
76802863 438 438
76803599 1132763 32691141
76820719 960259 960259
76961849 2266655 45604200
77036303 434 434
77195269 18533973 2905277
77255467 523 523
77331257 666 666
77414537 194 194
77441519 5943299 22881147
77527783 433 433
77581289 2308552 8486825
77668229 1861298 8478941
77847577 173 173
78100543 11221281 3971575
78110009 2265716 28199969
78277033 10556531 2498396
78284993 64 64
78319567 234 234
78333271 8511269 4717992
78503027 2662265 10514770
78771457 23255851 2383410
78830333 1988818 19390343
78842063 2465366 19972121
78939593 1137254 2558822
78971773 11293709 2681827
79107467 2316158 11302822
79144427 2460388 11519388
79232819 4237227 12861978
79379231 826867 826867
79458517 21269231 2381806
79546937 658 658
79566857 2337907 5994267
79571123 529 529
79576379 2669171 43179187
79582033 60716121 1332185
79694047 846 846
80209189 16416430 5929092
80828173 10530473 2687470
80958349 16009622 4750811
80993987 967 967
81106829 7828339 32155427
81124891 69358014 1786979
81205609 15459748 1441827
81473597 582 582
81549059 1157848 13091998
81805387 7541436 8622435
82028851 6521037 7805974
82141207 12383835 2321644
82186997 206 206
82299967 1285937 1285937
82364837 4159 4159
82404307 2614373 8559571
82441487 581103 18049441
82457743 307 307
82529927 1167275 38567451
82985167 11649920 3400930
83137993 16418725 583553
83145451 150 150
83372899 8194016 14503099
83429981 2192161 11425032
83491033 367 367
83602279 5271676 12667354
83676413 358 358
83757019 1757163 2196454
83759483 853 853
83848613 1294 1294
83868817 8830746 1289446
84256789 27572395 1468665
84302837 367 367
84490793 1176562 2647265
84639337 7156317 4350821
84717709 5309081 7559804
84775261 21135188 4213439
84803447 6331847 3536211
84854963 402 402
85005203 646 646
85051067 1185075 11915773
85189981 118 118
85229933 2071 2071
85239521 8906877 11066829
85694857 15467819 3803315
85695359 5891004 17774182
85724953 158 158
85777073 414 414
85962103 166 166
86033993 214 214
86128219 15948432 4470745
86128283 1190123 18449428
86162743 766 766
86189251 20797017 3794591
86217031 29221496 5240073
86301421 14120768 1190521
86465161 26889984 6229743
86686253 1446 1446
86737939 19464913 4482613
86827787 596362 8050966
86850613 313 313
86902729 264 264
86924209 10442154 1491731
87215717 269 269
87284447 597928 16879139
87395923 5384812 9471138
87633313 50733383 1198608
87670657 10786619 2446546
87912553 18202723 1843165
87956471 11161486 7602886
88197713 1502619 16312482
88406959 206 206
88518571 10537468 1807200
88652579 4324769 28575779
88656089 5150629 9541341
88913453 2543 2543
89035403 991 991
89095481 6050360 27049287
89225567 1209457 8161309
89244553 322 322
89329517 2162 2162
89610431 7657246 12852687
89679061 20642306 2700966
89980021 22197303 1335599
90340777 482 482
90354067 449 449
90354079 11300771 4562637
90483847 1902 1902
90513193 28134550 1246768
90551927 408 408
90713599 3885947 24193262
90994723 9259357 3874401
91016579 610577 13764317
91310231 22534287 7950319
91444993 192 192
91751767 1247 1247
91859297 7887089 7701357
92066021 380 380
92181277 19391815 1433766
92355553 40200289 615052
92364287 2879066 9226363
92645947 788 788
92875501 20817347 616781
92995853 1865793 9033364
93096499 4075594 21995857
93133409 1553 1553
93376747 521 521
93558671 6375918 9285714
93707573 179 179
93903101 7008160 11765189
94141081 30739234 2908252
94145461 13995834 1243123
94148143 8709514 3172484
94207181 1220 1220
94236323 621283 14134342
94263641 13410713 16863842
94305427 644 644
94376791 14063288 5302342
94477637 1194 1194
94551211 30562348 4628526
94593407 1322725 37776438
94729189 492 492
94841491 577 577
94855109 1870937 10908106
94920323 349 349
94951081 67191746 1251930
95068483 2044 2044
95325473 908 908
95485727 2936561 12195216
95533901 38190681 2814955
95542451 9982230 4222621
95719433 137 137
95847881 346 346
95948857 11566704 626903
96077833 16047648 1259136
96341719 8499575 6674507
96544561 27512465 1260697
96577567 233 233
96650999 629192 28316274
96744383 6338129 21813459
96795929 2549387 24242624
96840901 96261591 5443506
96860053 1451 1451
96935837 68 68
96991801 62188677 1284845
97158403 19373985 2207946
97166959 18769485 17526842
97732147 534 534
97785757 8729696 1476708
97797659 2980015 14636452
97853999 1392811 48654603
97871779 709 709
98071843 4183082 9242297
98146739 1269417 14300868
98342897 114 114
98354561 12769286 1904139
98360459 3060832 65196858
98754269 401 401
98769367 258 258
98833727 1281739 31449014
98908309 708 708
98998751 8247150 12178771
99100741 14425020 2771807
99268009 38137554 1594134
99437969 3722832 20141045
99462457 11509117 638278
99494419 174 174
99554849 3878272 10775984
99565667 1335274 18833260
99796451 5194739 13478104
100154291 3209059 13485030
100324639 5788159 21045354
100429883 3058167 8681652
100539367 548 548
100616227 2027 2027
100667209 568 568
100758809 613 613
100780087 2248 2248
101151331 11264314 8359722
101483867 506 506
101538163 6384556 10131410
101603599 3873335 28543762
102002129 1615938 7271726
102254323 1941522 970761
102303953 3281645 12387671
102357259 3130 3130
102528247 359 359
102735077 316 316
102813929 6070399 14804938
102852523 2920789 973596
102930647 3282631 16954528
102974803 881 881
103046941 22476376 1301277
103126087 10236430 12067594
103152359 1318077 9750151
103784089 1997 1997
103932211 1271 1271
104008643 108 108
104027153 1631900 10052544
104187599 1308437 80933568
104253559 568 568
104294053 9224698 1307710


==> data/random-sample.dat <==
13687 17 13685 13687 None 15 0 0
47093 90 42581 47093 None 18 3004 0
178681 211 178679 63130 None 11 0 42
280207 770 203308 172273 None 19 308 56638
354041 1245 354039 354041 None 34 20 0
399571 961 399569 122239 None 19 3 30461
487589 553 135876 335193 None 20 9300 93
598613 1836 173318 598613 None 19 122 0
707383 891 524996 107657 None 14 3384 7
923411 1529 310763 645813 None 15 40786 414
951341 1184 507330 436984 None 20 6423 290
1009993 600 385924 268526 None 9 25 11938
1126381 951 764185 137609 None 12 184 2704
1147103 7868 315451 1147103 None 13 56466 37573
1270609 6055 1097002 396814 None 16 379330 1863
1272883 597 469369 217747 None 6 149 29701
1454381 4090 289439 969118 None 12 44 45851
1584577 15445 1584575 163443 None 18 31612 6823
1592831 12871 412766 1592831 None 19 65321 23216
1604573 2959 516496 738033 None 11 94626 148438
1654193 1322 205787 246943 Some(103387) 3 1 0
1900303 8470 264676 1665140 None 11 0 322629
1913063 6365 177766 1076934 None 12 38807 113393
2018843 6462 212184 2018843 None 13 17 17355
2064427 11584 2064425 575095 None 21 9 213222
2111029 2439 418449 467009 None 8 5 104197
2186627 2851 421677 870487 None 10 80951 24154
2361899 5705 1013048 1660006 None 23 434296 10575
2423777 1673 298919 697481 None 6 81 64
2493107 6468 518773 1426704 None 16 3889 56996
2521469 7409 305651 1778612 None 14 399676 2541
2590877 629 154524 652462 None 7 1 203
2618537 8373 207129 1371958 None 12 5 452128
2975911 12596 2975909 443210 None 17 3 690323
3043577 3257 223308 1453540 None 7 3 169028
3384287 10042 238849 2119811 None 14 3143 44412
3555967 5605 362061 1046440 None 7 0 67511
3736163 261 509624 556682 Some(634) 0 12 1
3818209 20065 2327885 1393254 None 18 320733 933807
3858593 9782 1652518 377152 None 7 437411 0
4065241 18902 4065239 129040 None 15 16 0
4172167 20189 1215912 2913512 None 18 70553 1177027
4238873 6977 1813447 592952 None 8 391408 6
4244609 8925 527439 1993148 None 10 827 656244
4303021 15098 3095030 132760 None 12 158356 0
4428031 20366 2051657 2127149 None 15 346898 1194148
4542743 12870 273566 1647171 None 10 66548 531096
4735151 42933 2482115 4259211 None 36 1349684 2722564
4755013 4073 1274197 957708 None 9 66534 371627
4940977 16812 2162936 676755 None 14 617478 62900
4998671 84691 717760 4998671 None 19 532728 85425
5022389 5747 1010597 1075720 None 9 544177 67
5022503 25595 289529 2617805 None 13 6090 1113735
5046079 27782 431300 2727818 None 10 0 446369
5086303 7122 1909456 882978 None 9 493973 335288
5106151 27444 5106149 289240 None 17 0 8
5151151 13384 2451399 363140 None 11 8169 36
5282899 6811 441305 1930959 None 10 1 17333
5293807 14632 2074097 1650426 None 16 701982 482071
5340077 10335 517636 1337689 None 7 22 175605
5360239 4088 1444760 926102 None 10 2588 427
5407133 1246 223232 942552 None 5 1 227
5431583 26060 323175 2782136 None 12 91 186761
5572027 38970 2919935 2366685 None 25 1704879 1527910
5597971 41143 5597969 227137 None 18 21 1
6049727 37011 157416 4971373 None 13 0 1389565
6158069 35280 555869 3644969 None 15 118 769776
6272027 10585 321284 2524539 None 11 67032 2409
6311881 48338 6311879 323225 None 18 83803 46425
6426989 4066 1003288 1825335 None 8 87476 420
6439483 28607 4291997 243612 None 14 1880587 1
6520057 7976 1969547 163421 None 7 442323 0
6546769 51365 5341515 823550 None 16 1907520 356137
6580633 17153 3164816 336178 None 11 245196 974
6589787 18483 794126 739315 None 5 2787 5
6591491 16056 826724 2229636 None 14 415207 731675
6661079 14964 682208 3716707 None 15 267515 11186
6685499 24319 331568 3724148 None 15 212075 171937
6745913 26107 701862 3590204 None 17 4018 776725
6762181 29357 3835225 787870 None 19 548443 171791
6978919 8619 1021334 1831760 None 9 48055 16718
7012261 41886 5779315 744396 None 17 2409203 322780
7025791 8592 1272304 1370829 None 10 58 446432
7088479 23031 511186 2982382 None 10 0 44587
7105207 13751 1070122 1511898 None 7 585 417203
7204861 24960 6283039 1236542 None 17 270167 744121
7354973 1 260353 1145562 Some(66) 0 1 0
7448501 11 1310102 524006 Some(250) 0 1 0
7521659 17462 352347 4937680 None 13 57865 180775
7558541 62106 6453585 4576143 None 42 6058680 3657731
7602547 28845 3914526 1096068 None 20 1437123 410338
7794023 43108 357794 5317494 None 14 631325 256114
7861583 21564 381326 2814443 None 10 107 50597
7866041 38028 4539396 1092004 None 15 1328039 31765
7870523 25279 1252119 3523456 None 14 1079933 1166155
7916423 4424 180072 2296028 None 10 0 4487
8010361 22119 5434829 775986 None 17 80077 799046
8132471 9307 1419195 1642622 None 11 502929 281
8174401 125496 8174399 757965 None 20 89549 996952
8252459 47012 368149 8252459 None 17 506707 54528
8448793 4125 2455641 186028 None 9 1977 0
8468179 10873 1141776 2444695 None 9 7604 48466
8495191 28240 4617346 749014 None 15 75383 512020
8584573 4915 1691709 187517 None 5 302922 0
8681623 5330 1133365 1320074 None 6 290625 2872
8731343 8509 379949 1418353 None 5 3522 25
8802317 12 576608 1329165 Some(166) 0 1 0
8823803 53588 835438 5799966 None 17 1001336 1953884
8852479 157845 2471394 8852479 None 23 1006054 61856
8898761 37596 4201600 2354922 None 12 2445099 410789
8912399 88882 847147 8912399 None 20 974405 62825
9066047 44032 635938 4232774 None 11 8643 1192710
9092261 19377 3108417 578946 None 10 1033727 0
9160621 59478 9160619 408936 None 17 21 434
9269243 15534 390144 2645931 None 9 128151 657432
9429913 56826 4764907 862747 None 14 2126046 1030643
10310077 54852 6539248 411501 None 17 1783104 277903
10387231 37577 3609747 2638081 None 15 5433 2653415
10490239 48276 2052183 4270546 None 17 6442 2205735
10509097 28627 4047296 416834 None 11 377082 24455
10596847 12701 2737021 1106824 None 8 955423 4445
10608557 101 1466607 1277942 Some(282) 0 1 0
10658827 1244 940260 313420 Some(592157) 3 0 1
11031749 14156 1612044 4783803 None 13 16151 311207
11037497 16808 856266 2637969 None 7 73568 141272
11110327 3 1351078 426652 Some(114) 0 0 1
11140357 2297 1970676 433707 None 5 4935 695
11159153 1864 534486 1282771 None 4 3 44
11245811 50829 536557 965803 Some(937151) 4 0 1
11343869 28292 323335 4879554 None 9 1 1614856
11358917 5091 658268 2029607 None 7 2703 5284
11450669 56335 655747 8339572 None 18 43795 370504
11724689 28035 2291490 3301216 None 10 385884 1302566
11774729 77486 1024860 7495271 None 18 611 3514944
11846057 7046 440552 3224301 None 7 2 21737
11884627 31809 2151226 772222 None 8 1512 42
12095849 22624 901807 5426413 None 10 39792 201827
12294049 39218 4376291 841513 None 12 69634 368
12294253 20872 1514734 1105423 None 9 32 1919
12402647 12820 225392 2028534 None 7 0 81
12482389 10320 3083973 565288 None 7 101566 6
12496747 97 1389818 1502085 Some(382) 0 0 1
12573391 10829 3453277 1229265 None 11 184051 2853
12614633 18404 1973701 2097052 None 9 864098 30353
12747503 106165 457869 8799930 None 14 243463 501975
12879553 143229 12879551 229684 None 16 72324 0
12940117 75629 7396897 461171 None 15 2915684 491950
12977717 15950 714735 3012037 None 6 606 488493
12982559 227585 462276 12982559 None 14 480453 64569
13154189 13785 348180 4062160 None 10 1 1328
13207687 25 697775 1511998 Some(338) 0 0 1
13229273 16589 2182204 1402856 None 7 964996 86021
13238543 16201 466835 3842390 None 9 46497 11252
13250197 20846 4249873 504760 None 10 1584828 20
13296973 6042 2275444 233377 None 7 442 0
13456871 121091 4259797 10079564 None 24 4969431 3685622
13476431 27711 2612400 1762099 None 8 806341 84
13765163 11236 237450 2493232 None 7 0 141
14001919 19934 3433026 2694425 None 12 204732 125458
14063671 75824 5428538 4788648 None 17 3358294 3474681
14079643 8205 3031518 360220 None 7 684689 1
14164411 11061 3914214 1565156 None 10 8622 329819
14226203 12810 241393 3368143 None 6 0 93276
14290037 29835 1490192 5312626 None 12 381815 546710
14299969 70279 5159901 2592630 None 16 2748372 1694471
14470993 10310 2738962 243461 None 8 503 0
14502413 22 365588 1494170 Some(282) 0 1 0
14546743 7647 3607413 988950 None 9 25675 22126
14689529 29449 1144702 5864630 None 11 444 102078
14699899 6811 2308858 2933384 None 9 8904 93830
14754463 124 1479949 1483307 Some(386) 0 0 1
14796857 50360 990376 6652770 None 9 228690 2324670
14944301 51010 6686513 2231744 None 13 1760685 2172546
15021361 191917 14439209 2228112 None 18 4173627 3032657
15130303 9609 1643046 2033113 None 7 214 4984
15139393 58966 5418178 249021 None 12 1675922 0
15192623 31905 503911 3776619 None 7 1662 897003
15219293 28 1663120 749030 Some(226) 0 1 0
15253013 51920 796728 5439512 None 9 559 1946334
15423631 63712 3979805 4465069 None 18 45760 4186183
15449783 78329 251560 7222986 None 12 0 1670857
15486059 18974 1826284 2833379 None 9 268375 232
15911669 5624 1567373 1914697 None 5 57845 8
15946537 65903 6392320 255572 None 11 1285711 0
16014499 11430 3175376 1920930 None 7 444849 14294
16095601 238341 16095599 256764 None 20 282312 0
16148749 38186 5941366 1607545 None 14 62805 156041
16192937 11828 515078 3173753 None 6 3 120839
16275041 33592 1936452 5574219 None 13 3041 541623
16397467 0 777481 388741 None 0 0 1
16438769 9160 1319135 2919239 None 8 34683 316
16481131 25117 3916034 1691528 None 12 1354927 754757
16524877 283 2358692 523676 Some(556) 0 1 0
16590799 209168 3649653 10788206 None 23 46836 9358709
16614343 11639 3166911 1046171 None 7 298099 439758
16628537 35 1045997 1596023 Some(318) 0 1 0
16785191 15 1324222 1573241 Some(202) 0 0 1
16814509 61 2368010 1345014 Some(410) 0 1 0
16932073 9839 3196528 263352 None 7 87573 0
17348389 34 1199562 1341848 Some(151) 0 1 0
17399171 41604 1368197 5663914 None 10 12736 1788232
17463077 26 817786 2411938 Some(212) 0 1 0
17562323 36412 540681 5286159 None 9 5930 2037911
17635609 36453 2418909 2868472 None 10 217 1356966
17677411 11772 4260649 403628 None 11 8870 1
17711207 28188 539055 2424088 None 7 187695 91
17792011 8472 3037017 1901195 None 10 322 255211
17890337 86 1631010 1627170 Some(271) 0 1 0
17901643 54849 7603232 1666501 None 12 2967616 1152864
17941811 40016 677725 5731661 None 9 3 2279558
17997649 41091 4131633 4592637 None 12 1363007 2422751
18207307 134548 11890208 955810 None 22 4383081 141
18246359 192668 592327 18246359 None 16 153 0
18401309 157346 829977 18401309 None 16 111452 0
18876631 12638 4431739 1127733 None 10 10798 21981
19026779 55647 563813 6312950 None 10 2631 2996130
19054151 44468 4577827 5447920 None 14 2941259 129714
19194107 0 280391 1261760 None 0 0 1
19201417 8298 3645836 280445 None 8 2147 0
19412303 39923 1425580 2114857 None 7 821 74
19457791 67522 4658200 4064845 None 13 13049 3204908
19595507 224 661052 2554084 Some(859) 0 0 1
19680359 156306 283921 14910272 None 17 0 3612715
19848467 87 1258148 1283088 Some(421) 0 0 1
19870267 16369 1854373 1890332 None 5 171 730285
19913407 104 1808788 2066020 Some(496) 0 0 1
19978109 79841 872987 8732030 None 10 6361 2771867
20166821 8896 2165130 2802260 None 7 208151 1256
20208817 54929 3236727 6230944 None 10 2535 4559903
20399669 7797 869001 3251966 None 6 83383 129
20486437 3125 2633315 1369229 None 4 20396 20076
20487109 38045 5739674 1689813 None 11 2202913 598
20558677 16 1305842 1438860 Some(238) 0 1 0
20858843 127 593457 2664526 Some(474) 0 0 1
21249127 2204 1327589 590039 Some(1180507) 4 2 1
21269957 3 887222 1881680 Some(102) 0 1 0
21301087 52 1795041 886141 Some(474) 0 0 1
21466441 31609 6671905 603277 None 11 6696 1774
21516751 143422 13648947 742179 None 17 6067154 27
21692501 33173 2794835 5815033 None 10 526685 1475531
21849733 29896 4052926 1275974 None 8 1155421 381370
21901753 101138 9129985 698871 None 12 4126034 18
21922781 76590 3708694 8927710 None 12 1016335 6143184
21968459 159212 1238536 15816793 None 16 2680400 7258586
22008949 145340 12804082 1125932 None 19 9280223 461
22048021 16124 5071216 601739 None 9 851 131425
22130177 9229 1505402 2107518 None 5 3741 42
22320841 29271 4535539 1255240 None 9 1015 499874
22430831 46943 1599770 4564305 None 8 1161 1457000
22597073 4637 760583 1369049 Some(1255393) 3 3 0
22710329 59315 1221702 6908283 None 9 399403 2558404
22750757 107200 1068431 1373697 Some(812527) 3 9 1
22847189 111851 4852336 9550630 None 15 5230951 3180480
23076799 34593 922336 4035499 None 7 0 42933
23307517 10525 4275758 669454 None 7 40607 13
23425709 132615 4147442 11926964 None 20 4725153 793570
23447867 106 671467 2796161 Some(439) 0 0 1
23581291 46907 4751786 4564418 None 12 294488 2076877
23663149 168505 2824360 11990509 None 17 741755 10622744
23960693 38 1096474 1920552 Some(282) 0 1 0
24073279 389916 942040 14118868 None 17 0 7965023
24085231 21678 5104061 1641864 None 11 8802 10160
24462679 95470 1913926 7104629 None 10 67421 2912035
24606217 41318 6032262 3227519 None 13 134618 1875852
24744953 68538 1303793 8919471 None 10 15319 3600010
24917083 353 958407 959535 Some(983) 0 0 1
25043779 10580 2909938 2511333 None 7 99024 7686
25087033 45945 2885018 1516770 None 5 122 18091
25175327 48384 706465 5814820 None 6 10 1000511
25378387 140386 4272837 1128446 None 7 1251230 41
25395737 0 645046 967569 None 0 1 0
25402261 181433 16301128 322565 None 18 7867068 0
25448509 30832 4374564 807145 None 7 1687321 16
25524461 51007 5302822 1973512 None 7 1698338 6460
25782089 38540 2784533 4898918 None 8 1432539 1079260
25924421 24448 5128083 2077383 None 6 1710321 361
26070313 4749 1960672 653996 Some(1901) 0 1 30
26161049 6787 1313188 3682668 None 5 112332 265
26509321 33071 7414258 1545918 None 10 6213 383931
26569297 397938 26569295 769746 None 18 362457 45
26570381 40723 5217559 2069368 None 6 1727430 658
26822641 243485 13467118 7336953 None 24 2628017 14637912
26852407 40165 4656521 3051351 None 9 2855630 312555
26927839 215057 3487162 10585914 None 13 2472 8557378
26953187 1 719909 1495195 None 0 0 1
26977339 149638 1495865 11767829 None 10 10 6352559
27206957 2241 3536226 2033333 Some(1778) 0 200 9
27253579 38256 4467672 5173717 None 6 1259740 775305
27333503 360724 1579289 17691555 None 15 440297 9890383
27482471 26167 1753827 6416950 None 9 4659 53115
27601559 325532 674020 27601559 None 18 304994 372384
27618067 99868 10715462 1015269 None 11 5845245 62514
27626917 21 1513767 1493477 Some(226) 0 1 0
27653603 27507 677273 3331909 None 6 2745 194
27708809 25568 673782 5369293 None 8 10 5826
27843707 42114 742962 6441602 None 6 0 1482473
28008517 27421 6287579 678335 None 6 490832 142918
28013053 0 1524309 338736 None 0 1 0
28056493 98279 2288237 720371 Some(779347) 3 2 4
28209043 9 1529632 1032203 Some(166) 0 0 1
28315087 16 1021670 1718095 Some(226) 0 0 1
28428689 21365 853098 5351375 None 7 19 10454
28430543 82118 1607608 2559379 None 5 26971 41
28590997 40950 3593232 342212 None 6 114 0
28640663 168582 685455 13745509 None 11 1233919 5978557
28781953 86405 8757473 701636 None 10 581762 1040
28910831 84528 2796141 2580907 None 6 49365 42
29045323 32409 3110935 3984289 None 6 968380 458161
29111807 196224 345315 11401990 None 12 0 3850266
29144627 46524 1650799 4675418 None 6 6157 1580596
29380993 108769 8790497 716943 None 9 2462132 412
29640311 37487 4105924 6794691 None 12 1263040 67217
29773021 40512 8119729 349214 None 13 119060 0
30010333 44426 7014471 702403 None 8 1321074 84468
30041153 127531 2464116 11297084 None 13 3047759 6674889
30159781 43648 9226340 1436603 None 12 11619 542247
30269137 87373 2640840 352112 Some(630607) 3 9 0
30293891 43739 1937412 3170309 None 6 324 259
30457069 34865 3267173 4139240 None 9 6343 1822260
30467483 44649 1485508 4779438 None 7 827976 1676142
30533891 100 884120 3189735 Some(509) 0 0 1
30587897 14 1504339 2336145 Some(136) 0 1 0
30690823 6 1063667 1439736 Some(134) 0 0 1
30697423 44779 7499112 1787158 None 8 2814318 319359
30728293 16248 5587765 354772 None 7 7455 0
30957473 43420 5401244 2157545 None 8 261727 23338
31013669 10 1871194 2673119 Some(196) 0 1 0
31034273 201934 1069603 1069602 Some(969821) 3 9 1
31036219 19 1069636 2841250 Some(340) 0 0 1
31102879 54039 1070784 5378958 None 6 0 1488936
31244693 2 536611 4666996 Some(78) 0 1 0
31338511 112028 12707194 1872835 None 12 7112897 16524
31664741 1424 2707420 2173037 Some(974) 0 6 13
31861243 69033 10456096 1086338 None 8 3590857 269145
32039167 160863 1086781 8038644 None 9 0 3420696
32068459 44225 1630917 5814567 None 5 12 680878
32504657 6 912207 2288817 Some(138) 0 1 0
32524253 508047 2223653 28323438 None 17 1222904 24676534
32687507 120760 365908 12054975 None 14 0 4533387
32712961 521227 28850110 736517 None 16 11845500 41170
32788099 122282 10357755 2061399 None 10 4233643 672
33070217 56 736087 2219491 Some(199) 0 1 0
33080303 52875 1559230 5576452 None 9 765653 874028
33125461 72258 4143948 368351 None 6 63 0
33202387 408511 28918768 553167 None 16 20724027 1
33210949 125 1659715 2773183 Some(643) 0 1 0
33244609 31049 3874650 2152576 None 5 705 150
33516841 113249 12968521 774725 None 17 35490 500
33570611 21598 927043 4171732 None 5 0 1301
33617291 11919 4375185 1669837 None 6 297636 1
33790649 56241 744061 8554437 None 8 5 709622
33827041 636127 33827039 790991 None 26 639173 338
33872659 42 2246606 1396807 Some(193) 0 0 1
33917027 13689 2665234 3364913 None 7 338606 427216
33980179 25841 2378342 3031235 None 6 265 1396
34177589 12095 561232 4209247 None 7 1 107
34199239 115694 1122819 8398319 None 9 1 3443228
34647233 1 1318510 1130149 Some(64) 0 1 0
34898449 37492 6143901 3012894 None 9 19649 41806
34955747 49492 1768215 5128612 None 5 490601 1574070
35009047 3429 3443776 3099785 Some(1746) 0 142 187
35047993 129130 10667121 1161523 None 10 5284462 1023947
35290693 24790 5206377 1594595 None 6 196898 624821
35403521 206329 9109231 5864482 None 15 7802315 28717
35645531 28225 955263 7917324 None 8 0 139551
35661797 1435 573289 3444630 Some(1327) 0 1 12
35796463 176042 2488940 9089669 None 9 555 6512552
35965207 23 1727166 1586444 Some(248) 0 0 1
36048847 52493 2382427 4249584 None 6 988 1997395
36089591 483430 3921799 24165164 None 17 3481156 19085269
36200383 12 1155202 2965076 Some(176) 0 0 1
36218657 21539 2340778 5467658 None 6 232176 270366
36281123 60101 385497 8587964 None 7 0 401540
36606821 4750 1452087 4065873 None 4 12 809
36630227 0 387347 1743061 None 0 0 1
36937519 121672 2357185 7704349 None 8 24283 3836146
37000069 227493 17511893 1956422 None 15 12650982 1000603
37616659 833 4852468 1471979 Some(1266) 0 12 1
37883273 127913 5551649 11454079 None 13 5493730 5977539
37897127 51803 393989 7328611 None 10 0 118017
37969103 26755 789393 6080034 None 5 207545 60962
37969441 76734 8873299 1844483 None 9 7040 701363
38029339 40949 2960074 6466995 None 7 1274 1478855
38283653 13 1306776 2460821 Some(174) 0 1 0
38300113 80067 9107084 796934 None 8 533775 9453
38467337 95447 793883 12310510 None 8 6 3685277
38470141 46452 11164845 396956 None 12 94410 0
38629307 13721 1624327 5500991 Some(3482) 0 142 901
38745341 338 3123643 3619360 Some(642) 0 1 0
38832697 301239 20955273 1225069 None 20 9092341 4147519
38878003 68604 4827508 5650654 None 6 1238054 2677872
38897387 204725 2675446 15025043 None 13 2708716 8382229
38945299 168920 8457042 9879785 None 16 8228587 10892336
38956157 140023 1264944 7627340 None 7 416 2152471
38996731 59356 9401666 599495 None 10 125613 1
39092219 389932 1764641 22952756 None 16 350241 10555310
39157259 112782 1871169 4505462 None 6 712817 48
39254993 27817 4694479 1804431 None 5 868130 19
39311263 44 1805724 2421509 Some(179) 0 0 1
39644021 191056 10127095 11121699 None 17 6925504 13735837
39775243 1 2623619 1211851 Some(78) 0 0 1
40135973 185 2519740 2460432 Some(534) 0 1 0
40368499 13 1219896 3049776 Some(250) 0 0 1
40553731 421861 29267377 611346 None 21 19004325 1
40560019 89 1222786 3065746 Some(373) 0 0 1
40586771 20541 4769901 1834784 None 6 1075457 1
40612189 91 3679100 2042769 Some(467) 0 1 0
40674503 29229 897975 5306251 None 7 14 1682
40714537 24 2450227 823030 Some(131) 0 1 0
40769063 275268 817777 17948299 None 12 3153116 5344472
40851203 69372 1431699 8011177 None 7 590 2308190
40964881 720403 34507878 1433689 None 18 21905919 2911
41004373 744 3704963 1754749 Some(908) 0 7 8
41101213 5 1846376 2106243 Some(154) 0 1 0
41231569 500054 22421695 2069738 None 15 19808645 574278
41289631 69381 3084339 5199194 None 6 16 2345951
41481359 483668 412199 24642576 None 17 0 6379025
41665619 113908 828743 4647529 None 6 9344 33
41741197 87777 4341628 1716254 None 6 254 301781
41814677 1895 2521134 2537106 Some(1604) 0 122 3
42023129 190194 1936117 6294343 None 5 76 97014
42043033 88160 7522027 1908931 None 9 3459647 16666
42097931 132204 4925835 11566043 None 13 2794359 5359411
42309263 34250 416292 6364842 None 6 0 86197
42448327 5 2504106 3626019 Some(104) 0 0 1
42484069 116572 12393190 2088905 None 10 3294043 2565183
42551141 1 1565551 1252440 None 0 1 0
42675401 151175 6299115 13071149 None 13 9465697 5304739
42690629 91653 627246 12954015 None 10 1 2587144
42748669 27754 7801634 2208485 None 9 221129 2116
43037333 30497 2743522 5872584 None 6 403582 926143
43166099 165281 841421 14981787 None 15 2722170 2081101
43263881 32015 4630628 6540653 None 8 10076 626801
43332097 37770 6319628 421294 None 5 29872 0
43476527 213 1736722 3164967 Some(446) 0 0 1
43511717 8 1311734 2540438 Some(116) 0 1 0
43515487 34084 9183276 1266554 None 9 355979 73
43647137 109418 5532388 7863517 None 10 6108458 1869189
43777141 297813 22131681 5867129 None 21 6261518 15534733
43849837 133275 11551504 423803 None 10 5857883 0
43968209 486868 1060937 31298629 None 17 34 18624148
43984847 199460 877208 14286174 None 11 524 6081900
44043599 745669 424739 38379320 None 16 0 21642061
44245819 235 2554277 3197599 Some(941) 0 0 1
44301781 49695 7188465 3053157 None 8 1366 495960
44362811 5 2135151 4156193 Some(156) 0 0 1
44434801 265974 17999506 866172 None 14 584584 3977
44543453 0 640713 1281426 None 0 1 0
44546563 172398 4084713 1352665 None 5 1197 139
44621233 224649 3206362 4234249 None 7 61 1324882
44660183 125768 2015571 11140275 None 8 164587 5370742
44840431 406245 4821346 17154862 None 13 874 17516160
44930393 4 1858974 3876081 Some(104) 0 1 0
45019153 42912 9662704 875351 None 8 372862 925
45081871 193676 13730392 2363445 None 10 9073250 2862
45096691 191775 13847400 1332341 None 10 3988839 1885
45252629 94718 1327468 4843455 None 6 652 149
45456263 93523 1751331 9061518 None 11 225519 12191
45519119 550911 431795 24490252 None 20 0 17857170
45588931 3907 3240942 648188 Some(1519631) 3 2 1
45590911 61831 6493630 3515298 None 6 2926555 734564
45720823 58599 9317399 1732450 None 8 2967525 1314816
46102523 157883 869940 12883516 None 10 772693 5332244
46180397 109080 652380 12379655 None 11 3 4190326
46720721 35038 5650779 1312370 None 5 84128 0
46797629 18419 656725 7224020 None 6 1 1789
46819469 27780 1321884 6649237 None 5 12295 92528
47054873 12 1835901 2636496 Some(184) 0 1 0
47200753 159151 13561946 439698 None 11 5678603 0
47214623 120237 2223253 3957871 None 5 685 245
47224103 425322 439807 2638842 Some(1967671) 4 0 1
47274313 115379 10951509 935087 None 7 3440015 56
47450707 1546 5685936 2754144 Some(1513) 0 20 5
47486393 3663 3656003 3988458 Some(1266) 0 45 34
47556437 99 1324901 2678232 Some(534) 0 1 0
47571961 169230 13369001 441424 None 10 4521645 0
47589401 240119 13975982 6387273 None 12 10748060 289341
47867147 53240 442791 6973995 None 8 0 1309
47997163 23 4017359 665088 Some(151) 0 0 1
48137347 57 1998176 3124980 Some(191) 0 0 1
48171127 102 1332585 1783164 Some(283) 0 0 1
48233329 219381 15892472 4527176 None 12 2898867 1557159
48278471 128994 4882852 12274970 None 13 2582661 2742909
48334721 158742 10383091 1334846 None 9 585840 5
48414077 20 1348556 2671884 Some(214) 0 1 0
48474841 80316 6683909 965452 None 8 420 68
48522421 539254 32499775 965926 None 18 26164371 149
48566701 806500 48566699 446015 None 17 412685 0
48624977 1980 1115707 5500809 Some(1282) 0 1 52
48707719 114384 2691601 9618461 None 8 120536 3867467
48751481 137 2234315 5828787 Some(359) 0 1 0
48949151 430027 3451672 19667274 None 14 573246 8421352
49008251 52451 2240201 8279618 None 7 2632 877709
49263077 30 2918941 2697925 Some(212) 0 1 0
49360607 175295 900742 13355328 None 10 169008 439387
49444019 404301 2985828 26484510 None 17 5739809 11913567
49493471 122849 5099733 9455383 None 13 516231 38395
49542197 4280 4708941 2712184 Some(1444) 0 25 28
49589093 118 1577399 2713999 Some(277) 0 1 0
49742183 17213 2128441 5552085 None 5 32651 13130
49747541 22744 3395007 6235190 None 6 427986 36607
49963829 254549 2774203 24373349 None 15 1675572 12723969
50213609 101854 907029 10284973 None 10 8 2830196
50226991 13316 7484028 1133937 None 7 1656 12
50302783 147128 3404385 7578316 None 9 1661 3898536
50610559 1222863 2743980 50610559 None 32 1038053 253360
51183157 1010 2060422 4318223 Some(1118) 0 1 28
51214049 27871 2763805 7728980 None 8 826892 6659
51617341 63341 7759310 1072889 None 9 709 8
51800599 54526 4404752 7224077 None 9 6781 641831
51900931 50476 5187055 6250210 None 7 270 1626239
52197641 154745 10286885 9710615 None 15 9118940 1035014
52275211 388009 7519423 1527012 None 6 2747 92
52390097 26439 3821859 5627134 None 6 103293 461605
52406149 4339 2084893 1737412 Some(1048123) 2 3 7
52566593 373109 15311401 1392055 None 11 12819992 0
52672157 607676 1397084 33097080 None 19 1087441 23963983
52677173 54 1413433 3065743 Some(284) 0 1 0
52985131 139074 15453223 2834491 None 11 6523333 613753
53056691 201323 1165441 13833945 None 11 5 7997651
53313863 657077 9510759 2803829 None 8 3610284 24
53412083 222301 467735 14390953 None 11 0 5586496
53564957 9 1425294 4222785 Some(142) 0 1 0
53579531 189 4958724 4356778 Some(470) 0 0 1
53665697 15 3281922 2817854 Some(224) 0 1 0
53794733 392107 1496238 13781993 None 9 318 5608463
53898587 83258 2196001 8760046 None 5 1298472 216153
54020143 134067 12508379 2397217 None 8 4489852 58053
54572641 1041172 45331270 472790 None 16 33158278 0
54604213 114137 9253434 4707236 None 9 3788469 4962015
54707563 492591 21555907 1508879 None 15 10736459 599
54794827 262 2842507 3132482 Some(911) 0 0 1
54957953 149061 8976651 1423366 None 7 4077847 0
55077317 43975 1662397 9001747 None 6 15 1605066
55234297 58802 9275266 3414220 None 9 36852 2521602
55321753 3357 5721045 1941981 Some(1726) 0 69 22
55392413 295061 1476617 14995680 None 9 1559 6763065
55423063 296 5860676 1924548 Some(738) 0 8 7
55769531 94081 2391927 10873476 None 9 3366103 28368
55903891 138132 17679954 6791572 None 13 1823321 8419429
56067503 48591 960559 7288604 None 5 32531 215965
56081309 15176 718920 7281673 None 5 1 59044
56111189 8939 1677927 3595558 Some(1870373) 3 1 0
56365577 162 960986 5926289 Some(666) 0 1 14
56372989 127874 10182827 1201312 None 8 3732306 4
56397241 91504 10814195 4450406 None 11 7936 5126568
56485787 0 1122346 2164523 None 0 0 1
56498489 123554 4046346 10911940 None 10 4188223 1320847
56535673 50043 5862269 4370147 None 6 115047 2014650
56676073 9 2890889 2435848 Some(182) 0 1 0
56725633 331635 17801549 7278937 None 12 8842087 6391101
56732527 33578 9043705 1205137 None 7 1086771 3
56741761 393770 21696416 2474754 None 14 1481223 4520
56812859 252133 1949016 23519690 None 14 372881 3021847
56828701 362208 24620811 1125747 None 15 14999758 36
56901107 49364 482771 10156676 None 8 0 102967
56957027 43 2307726 2173533 Some(301) 0 0 1
57131521 1027816 37360782 2259841 None 16 23823524 10445255
57131719 32 3386235 4875133 Some(262) 0 0 1
57153163 1 3193336 725758 Some(66) 0 0 1
57242221 391245 25788172 1975887 None 15 12676134 7886092
57454541 40127 8671812 2910676 None 8 174980 147
57569153 1 1942388 1456788 Some(64) 0 1 0
57658063 141783 15388232 2476618 None 11 6968140 82933
57728521 56744 10941086 975121 None 10 3724 33158
57804979 65516 7493536 7780630 None 9 13265 3041881
57809777 443 2451853 6346124 Some(524) 0 1 0
57859519 21 2923112 4259689 Some(320) 0 0 1
58019431 252388 26526821 4166455 None 14 13414342 4463501
58049471 330803 5176432 16649247 None 10 5114176 5307773
58124641 444610 25617959 1010720 None 15 538499 946
58389257 459 2010518 5988731 Some(642) 0 1 0
58420237 132607 10353584 978902 None 8 4103033 1129371
58707553 56026 9121409 490374 None 7 126987 0
58918567 100132 14728861 982509 None 9 4856023 1
58974551 307992 1843079 22365157 None 14 445 1884791
59538067 25 3456812 1518531 Some(164) 0 0 1
59567129 170042 2085574 17288812 None 11 3410 138980
59573587 2250 3008791 6613056 Some(1748) 0 3 22
59605309 416758 26630767 2529384 None 13 20315276 39565
59632229 267514 1517967 17363932 None 11 2320 11896980
59678461 84098 8343224 1024140 None 7 906 251
59713963 87899 16186566 741839 None 10 999684 1
59911721 57784 5449188 4829945 None 8 5711 2547
59992417 877571 30543595 1036487 None 15 22815138 658
60086129 20030 1240245 8061638 None 6 8 2408
60292447 32 4570771 2986096 Some(282) 0 0 1
60401771 48291 5927478 7020204 None 8 92167 36970
60449929 405954 22993909 1243994 None 14 8919736 25
60536947 16 1493866 1529439 Some(172) 0 0 1
60841637 162179 3038063 14279125 None 10 607754 2533355
60862651 509300 23459340 1591498 None 13 14039630 477
60930791 165676 2517739 19491406 None 11 201706 8584363
60969749 56282 3503690 7496073 None 5 2832756 8047
61037507 102195 1017263 10600822 None 9 769 918447
61253939 90458 1005033 12397294 None 9 28665 17721
61326757 32631 7142080 1006108 None 6 11481 11694
61390891 91891 12411211 1506560 None 10 39503 441131
61406897 120046 2510173 11118046 None 8 5060553 1533486
61512991 531149 39985308 3028923 None 23 25694778 3302248
61566119 1206725 1060138 58026775 None 21 492 21172140
61598861 129244 7899646 9945861 None 8 3523726 4902225
61668193 67650 9262567 2384526 None 6 325141 28743
61731431 465330 2604026 21534904 None 13 13008 13214744
61779401 139337 7622106 6049876 None 6 3298276 1658561
61920773 387542 1594781 9284028 None 5 151 1869253
62066747 145 1176485 4545523 Some(641) 0 0 1
62288041 128573 7576601 1066336 None 6 316 64
62308781 1 1894463 2273355 None 0 1 0
62407727 158728 1014777 11624354 None 8 28953 1211386
62508029 86306 3450975 12334676 None 12 143434 1005260
62529167 65794 2364167 8223923 None 7 1766920 6572
62604109 226535 16183647 1265965 None 12 10217841 9
62711239 32 3043811 5105367 Some(278) 0 0 1
62768201 354125 16957878 3549345 None 12 15915804 153
62772503 46939 2203046 6422886 None 5 521817 3136
62783407 41914 10650364 1267777 None 9 947920 15
62826943 29 3102266 3559702 Some(318) 0 0 1
62834153 117 1014631 3081037 Some(498) 0 1 0
62863781 57050 9373845 1522305 None 7 138568 0
62901679 271715 3553117 3172428 Some(786271) 2 0 5
62981579 435453 2239077 24411610 None 16 369167 11545428
63026707 28 1524276 1534063 Some(157) 0 0 1
63052373 260060 762294 24821005 None 12 3 18101071
63054889 20 6606705 1270514 Some(312) 0 1 0
63097667 156706 1036311 14224785 None 8 645 4948745
63139957 62381 10098918 1186613 None 6 1521017 0
63221813 72 3104627 2289951 Some(346) 0 1 0
63362773 196676 15426590 4454800 None 10 4023160 6823255
63635587 121 7161011 1532816 Some(709) 0 0 1
63689239 116 4602141 5124933 Some(313) 0 0 1
63826267 121 3579135 3384553 Some(373) 0 0 1
63956891 35 5632823 2303225 Some(290) 0 0 1
64107557 783 1541767 6490885 Some(1026) 0 1 0
64162927 64 4625394 1281629 Some(421) 0 0 1
64775993 0 1030190 1545285 None 0 1 0
64778929 695 7807641 2584842 Some(1164) 0 1 0
64834117 124 2318966 2181139 Some(461) 0 1 0
64866733 121995 10862019 1035362 None 8 3550632 9938
64914781 394588 27308715 515647 None 16 15103096 0
65007781 265226 5805179 1204037 None 6 70 1
65134681 704675 34408532 516519 None 18 18489825 0
65233397 2656 1551586 6288004 Some(1374) 0 1 42
65615723 106726 518423 9366836 None 6 0 2856731
65625311 63 2654042 4666152 Some(430) 0 0 1
65627291 117545 5428113 9990250 None 6 2035287 2658032
65644573 233063 5444641 2199455 None 5 110 78961
65824061 107 3898701 3123043 Some(419) 0 1 0
65965033 372189 23199120 1056931 None 13 1662011 3384
66042239 1627983 2176390 66042239 None 18 4124632 437472
66117257 16 2133652 2341802 Some(164) 0 1 0
66150881 326739 3904003 16528336 None 11 2121 12685644
66519169 207000 12590522 2621239 None 7 5895356 391310
66693701 2 2939989 3144992 Some(100) 0 1 0
66694891 107 3920015 3531846 Some(473) 0 0 1
66805931 32 2702714 2353966 Some(310) 0 0 1
66992873 2 1047670 3404930 Some(78) 0 1 0
67000033 167777 15559459 2193080 None 9 446198 1862614
67416823 231238 22034905 1050980 None 9 13012509 5
67498349 5 788711 5915345 Some(150) 0 1 0
67527781 182222 11879929 4945835 None 9 6583964 2764611
67551793 1047196 40612062 2141531 None 16 28585665 6454189
67901627 222 2288801 2373191 Some(821) 0 0 1
67986983 73405 2531059 6860223 None 5 6883 2237
68124629 70689 3776955 9244245 None 8 11745 1563
68153053 85311 10492058 528352 None 6 3677286 0
68400797 119 793966 6787303 Some(498) 0 1 0
68416837 3 2382178 2470431 Some(98) 0 1 0
68453233 443444 3971354 529514 Some(1426109) 3 5 0
68534551 190097 20862930 4424500 None 11 626021 8304236
68657363 69 1068768 7179731 Some(262) 0 0 1
68693123 73564 1087405 10270921 None 7 175 2079007
68711129 806 4402408 5968245 Some(922) 0 27 0
68773433 213739 11405815 1592252 None 10 4738215 0
68779133 38 1619777 4786993 Some(236) 0 1 0
68882063 48154 2332755 8013302 None 7 35556 586020
68897369 171896 2161565 7980948 None 6 3056 3349071
69242279 205391 2489301 16325343 None 10 2187541 1505097
69415033 68866 6412891 4835455 None 7 1697879 1515161
69652669 11 4816542 2819040 Some(190) 0 1 0
69677507 2393 534228 4812241 Some(1759) 0 0 7
69741169 74939 9353298 2710562 None 8 2701 16914
69753977 89483 2139537 11848948 None 10 5368319 154650
69891791 841 2680404 8076172 Some(978) 0 0 1
70039709 129216 803422 13055816 None 10 1 35398
70241867 16 1090655 7262075 Some(122) 0 0 1
70360189 198 2415773 2688111 Some(739) 0 1 0
70373239 247839 7296983 12633196 None 10 294488 8442992
70548679 81 6471870 2687786 Some(331) 0 0 1
70559309 50070 3423595 8198573 None 8 907679 83689
70584763 89 3267550 1644109 Some(474) 0 0 1
70616561 338721 16033266 1613447 None 10 9580966 3
70729511 133838 5555629 7535454 None 6 1122362 737
71003227 430794 7738940 1707741 None 5 31647 74
71099839 195204 4940687 11018255 None 10 74090 215655
71132857 958137 3238669 539778 Some(2963869) 3 9 0
71291531 92373 2712802 10639303 None 6 168976 2813519
71328143 1603 2256264 4053891 Some(2279) 0 27 1
71529763 71 3257623 1630634 Some(241) 0 0 1
71589971 0 1353774 2436794 None 0 0 1
71590147 0 1624531 1895287 None 0 0 1
71800909 80 4899059 1355767 Some(271) 0 1 0
71853121 1238925 43540668 2394804 None 17 31568210 6843745
72002369 168099 3808772 18422145 None 10 4678281 2227490
72223747 396859 24346614 1633464 None 11 17684427 3006064
72298117 234079 22753875 544182 None 12 9706680 0
72437263 80 1634114 2732609 Some(307) 0 0 1
72491827 382 11152314 1635545 Some(726) 0 0 1
72544733 174 3576292 4906009 Some(486) 0 1 0
72610543 64 4943938 1363390 Some(278) 0 0 1
72616391 217003 6999087 13155862 None 11 44889 10557458
72623959 6507 10882262 2727032 Some(3594) 0 294 1
72655577 570285 2545785 10056484 None 5 75 1312450
72784381 65405 12578133 1201219 None 7 136184 19
73130861 95097 9332440 7735047 None 9 1799059 951046
73181467 32 2463731 1653030 Some(157) 0 0 1
73274207 959061 547843 35557246 None 15 0 25015278
73282331 6 3013305 4940083 Some(110) 0 0 1
73289221 94068 12384563 2267848 None 8 1838974 1764022
73345169 261336 12771459 4110808 None 8 8153078 39
73397791 154530 12645899 7267212 None 13 1208826 8883969
73463473 620373 26500908 1279949 None 12 20243702 44
73509823 130524 6950581 5928696 None 7 34580 3482027
73565809 254444 17496055 5644818 None 8 7383852 3474814
73634243 123360 10826445 4975753 None 6 5961093 201576
73635343 99342 7264625 2814628 None 5 1111743 4721
73663951 102327 13046317 2773475 None 9 289295 169653
73681253 80 1654260 2472129 Some(269) 0 1 0
73718873 503 1099005 10317632 Some(666) 0 1 14
73805969 28381 1374567 9621993 None 6 16 671
73935443 63 2659840 5448066 Some(406) 0 0 1
74053237 47 4961307 2686989 Some(322) 0 1 0
74070991 163759 19278942 2769473 None 13 184369 586382
74142433 2911441 74142431 551079 None 24 1407669 0
74323531 181871 12446063 1661276 None 9 7029564 64566
74344447 193833 14655277 6848524 None 9 8650014 6511979
74360333 7 827832 6943203 Some(138) 0 1 0
74414359 2696 4973686 2760442 Some(1979) 0 16 1
74423941 356271 6211396 2248755 None 6 40 496186
74461021 459027 27152219 1119866 None 14 18472816 4748
74505499 131 7164473 4143224 Some(500) 0 0 1
74718671 1311695 6013668 41878562 None 17 13327806 40213888
75108199 156022 7337985 8355639 None 6 1885769 3807418
75142003 188780 14957523 3890545 None 8 4142274 3617897
75278393 46 5269268 2498779 Some(244) 0 1 0
75315347 506 1112692 3749089 Some(607) 0 0 1
75365767 12716 5833875 1111213 None 6 174 1
75475871 123044 1390030 7506189 None 6 1 970
75535037 260738 3500354 13854211 None 8 2761883 8896587
75643973 157708 834947 11719874 None 6 1 5214363
75697561 459784 25757819 1141499 None 15 11073281 1519
75783971 142957 2940498 11061867 None 6 942 4979818
75832117 1905 10630711 1130571 Some(1396) 0 44 0
75906637 5 10906323 557597 Some(156) 0 1 0
75907331 130 1393998 7541465 Some(653) 0 0 1
75997699 248338 16067580 6293456 None 10 8732690 5770758
76207507 153 1676101 5521034 Some(676) 0 0 1
76235561 352915 11566110 17266135 None 13 11302250 16144212
76540253 123587 3444771 11815887 None 6 1094447 3551717
76557449 147276 10331299 6299805 None 10 8283568 1436
76765211 82162 4246864 10188355 None 6 793405 1444077
76802863 113 3412030 2960204 Some(438) 0 0 1
76803599 757719 1132763 32691141 None 12 11688 12724555
76820719 405166 3646137 3505901 Some(960259) 2 7 20
76961849 918889 2266655 45604200 None 21 297166 39492513
77036303 142 5461109 4212979 Some(434) 0 0 1
77195269 180378 18533973 2905277 None 7 6706561 7473
77255467 110 1687586 1690865 Some(523) 0 0 1
77331257 271 2273754 5205986 Some(666) 0 1 0
77414537 12 2275916 1689323 Some(194) 0 1 0
77441519 357059 5943299 22881147 None 14 2769105 809851
77527783 85 2535837 2259396 Some(433) 0 0 1
77581289 135502 2308552 8486825 None 6 2856 899152
77668229 909087 1861298 8478941 None 5 45 1845909
77847577 44 3388082 1135932 Some(173) 0 1 0
78100543 102784 11221281 3971575 None 7 4125171 2567553
78110009 400228 2265716 28199969 None 13 2028890 16187526
78277033 75637 10556531 2498396 None 9 120767 2220716
78284993 1 1981927 3411806 Some(64) 0 1 0
78319567 18 5522314 1415974 Some(234) 0 0 1
78333271 120627 8511269 4717992 None 5 2577248 2478760
78503027 71912 2662265 10514770 None 5 182680 1014005
78771457 517573 23255851 2383410 None 10 10064113 71453
78830333 282289 1988818 19390343 None 9 106 9081261
78842063 433952 2465366 19972121 None 10 5072687 12645365
78939593 0 1137254 2558822 None 0 1 0
78971773 112149 11293709 2681827 None 6 4704267 66248
79107467 126272 2316158 11302822 None 7 1042379 4773788
79144427 67348 2460388 11519388 None 7 91782 818191
79232819 159160 4237227 12861978 None 7 818199 5488182
79379231 299580 3326218 5131880 Some(826867) 2 7 14
79458517 298258 21269231 2381806 None 10 10650318 2368685
79546937 197 5443559 1712431 Some(658) 0 1 0
79566857 134048 2337907 5994267 None 6 2492 261
79571123 63 1790565 3853557 Some(529) 0 0 1
79576379 1030926 2669171 43179187 None 17 8197357 28117015
79582033 1790829 60716121 1332185 None 19 63022931 22
79694047 210 5253879 3999376 Some(846) 0 0 1
80209189 221083 16416430 5929092 None 9 4163665 5085651
80828173 102530 10530473 2687470 None 7 1225037 2287356
80958349 166075 16009622 4750811 None 8 4739684 26489
80993987 1318 1153178 7786250 Some(967) 0 0 1
81106829 500142 7828339 32155427 None 15 16195916 7154860
81124891 1236960 69358014 1786979 None 19 53063081 5719
81205609 209937 15459748 1441827 None 9 4946780 0
81473597 385 3674145 5253404 Some(582) 0 1 0
81549059 76858 1157848 13091998 None 6 66529 810773
81805387 136297 7541436 8622435 None 6 3222333 3580939
82028851 88808 6521037 7805974 None 6 876 2451493
82141207 77984 12383835 2321644 None 6 1368954 1540264
82186997 13 1757689 1740616 Some(206) 0 1 0
82299967 714526 4064229 2032115 Some(1285937) 2 0 3
82364837 16351 1743269 1742498 Some(4159) 0 133 0
82404307 97335 2614373 8559571 None 6 6 2446070
82441487 310942 581103 18049441 None 8 0 4333058
82457743 80 1743481 2915470 Some(307) 0 0 1
82529927 1091699 1167275 38567451 None 12 76731 29454218
82985167 468367 11649920 3400930 None 7 4578268 427
83137993 220112 16418725 583553 None 10 8189133 0
83145451 6 6565270 1896632 Some(150) 0 0 1
83372899 218844 8194016 14503099 None 8 4022734 6277984
83429981 81209 2192161 11425032 None 6 22 1908919
83491033 97 7037396 2577362 Some(367) 0 1 0
83602279 190234 5271676 12667354 None 8 5155292 3830965
83676413 178 1757552 7507918 Some(358) 0 1 0
83757019 0 1757163 2196454 None 0 0 1
83759483 261 2430877 2635783 Some(853) 0 6 1
83848613 1682 3561149 3633462 Some(1294) 0 27 0
83868817 44720 8830746 1289446 None 6 525425 17
84256789 355177 27572395 1468665 None 13 18791759 16
84302837 88 1767726 2644318 Some(367) 0 1 0
84490793 0 1176562 2647265 None 0 1 0
84639337 28963 7156317 4350821 None 5 53065 400050
84717709 36543 5309081 7559804 None 5 488751 6464
84775261 272041 21135188 4213439 None 13 10320404 1090466
84803447 1366568 6331847 3536211 None 7 158114 15
84854963 98 589548 5386369 Some(402) 0 0 1
85005203 269 5330975 2655311 Some(646) 0 0 1
85051067 54651 1185075 11915773 None 6 11253 242017
85189981 25 6645491 2411492 Some(118) 0 1 0
85229933 4618 1802093 9441721 Some(2071) 0 1 43
85239521 209604 8906877 11066829 None 9 5511815 8378277
85694857 254147 15467819 3803315 None 8 9187132 4908333
85695359 329410 5891004 17774182 None 12 5772495 214742
85724953 12 3555372 2800777 Some(158) 0 1 0
85777073 41 2970462 5577189 Some(414) 0 1 0
85962103 9 1780143 2402488 Some(166) 0 0 1
86033993 30 5273794 1780887 Some(214) 0 1 0
86128219 211727 15948432 4470745 None 10 8422827 2733651
86128283 115760 1190123 18449428 None 8 107672 4500029
86162743 615 2673329 4854973 Some(766) 0 0 1
86189251 175201 20797017 3794591 None 10 1948343 4554571
86217031 391109 29221496 5240073 None 13 14576017 7876737
86301421 52571 14120768 1190521 None 8 29557 118803
86465161 579311 26889984 6229743 None 15 31459937 4897048
86686253 3883 3614404 7181371 Some(1446) 0 77 30
86737939 180103 19464913 4482613 None 10 10010858 1940278
86827787 51550 596362 8050966 None 5 0 9014
86850613 144 8074294 1196712 Some(313) 0 1 0
86902729 20 7875388 2992823 Some(264) 0 1 0
86924209 107052 10442154 1491731 None 7 1823 4
87215717 99 2091923 3599600 Some(269) 0 1 0
87284447 349213 597928 16879139 None 9 0 1058258
87395923 153864 5384812 9471138 None 7 12433 4750456
87633313 1754539 50733383 1198608 None 17 62368910 0
87670657 151241 10786619 2446546 None 7 33625 1523733
87912553 140980 18202723 1843165 None 11 204291 884491
87956471 103417 11161486 7602886 None 9 2080301 12986
88197713 246712 1502619 16312482 None 10 13 6525017
88406959 46 1805280 7596452 Some(206) 0 0 1
88518571 94161 10537468 1807200 None 7 701 3431981
88652579 455282 4324769 28575779 None 13 7660510 13930035
88656089 80687 5150629 9541341 None 7 3613465 9242
88913453 5978 1811363 4224371 Some(2543) 0 29 0
89035403 339 603895 5441271 Some(991) 0 0 1
89095481 490169 6050360 27049287 None 10 8759433 16061036
89225567 197770 1209457 8161309 None 5 500806 1005
89244553 37 7265396 2949745 Some(322) 0 1 0
89329517 3810 7889175 2722013 Some(2162) 0 87 0
89610431 206930 7657246 12852687 None 9 49098 5611443
89679061 315329 20642306 2700966 None 10 9000188 319492
89980021 188822 22197303 1335599 None 10 164740 52
90340777 328 5474756 4034151 Some(482) 0 1 0
90354067 109 8050791 4263383 Some(449) 0 0 1
90354079 362246 11300771 4562637 None 7 2217347 765
90483847 3600 7411604 6155565 Some(1902) 0 78 1
90513193 472163 28134550 1246768 None 11 10312540 1263
90551927 31 609017 7764992 Some(408) 0 0 1
90713599 943823 3885947 24193262 None 13 1462 25766098
90994723 53700 9259357 3874401 None 7 4955 1550065
91016579 166998 610577 13764317 None 6 0 5604121
91310231 368280 22534287 7950319 None 11 25311092 13866
91444993 9 8262232 1224460 Some(192) 0 1 0
91751767 1003 7801229 2513464 Some(1247) 0 6 1
91859297 201836 7887089 7701357 None 6 2959154 4696266
92066021 43 4861540 2763391 Some(380) 0 1 0
92181277 164588 19391815 1433766 None 10 1081805 21
92355553 1027676 40200289 615052 None 14 30836459 0
92364287 106593 2879066 9226363 None 5 348990 32885
92645947 782 5636629 1857498 Some(788) 0 0 13
92875501 207095 20817347 616781 None 10 538482 0
92995853 120802 1865793 9033364 None 6 7517 14353
93096499 408180 4075594 21995857 None 9 335 14103263
93133409 1665 1852910 9275152 Some(1553) 0 1 6
93376747 72 7437824 927664 Some(521) 0 0 1
93558671 157861 6375918 9285714 None 6 2177760 5654
93707573 56 4341715 3738149 Some(179) 0 1 0
93903101 171169 7008160 11765189 None 7 3015115 3634883
94141081 466828 30739234 2908252 None 13 829812 1628771
94145461 161430 13995834 1243123 None 7 5382513 218927
94148143 92636 8709514 3172484 None 6 24466 16439
94207181 1333 9740903 3798807 Some(1220) 0 1 0
94236323 86139 621283 14134342 None 8 0 23041
94263641 291579 13410713 16863842 None 13 9849825 10251045
94305427 105 7942081 4548357 Some(644) 0 0 1
94376791 167851 14063288 5302342 None 8 5774590 1801214
94477637 2518 4362353 7622763 Some(1194) 0 7 24
94551211 464560 30562348 4628526 None 13 22694733 31106
94593407 1169532 1322725 37776438 None 13 250 15661966
94729189 63 5746330 3119267 Some(492) 0 1 0
94841491 79 9367054 934912 Some(577) 0 0 1
94855109 77973 1870937 10908106 None 7 1731447 691
94920323 81 2918334 5621700 Some(349) 0 0 1
94951081 1657700 67191746 1251930 None 18 50121939 125074
95068483 6199 7597303 4428902 Some(2044) 0 113 40
95325473 623 8291632 3813831 Some(908) 0 1 0
95485727 112771 2936561 12195216 None 7 171051 46111
95533901 583510 38190681 2814955 None 13 25568173 24
95542451 1326823 9982230 4222621 None 7 6218393 34
95719433 28 1252305 3784572 Some(137) 0 1 0
95847881 201 3132864 8193952 Some(346) 0 1 0
95948857 72629 11566704 626903 None 6 118296 0
96077833 196302 16047648 1259136 None 10 7703604 25708
96341719 92957 8499575 6674507 None 6 141644 12387
96544561 413873 27512465 1260697 None 13 139091 98742
96577567 88 3779411 3790276 Some(233) 0 0 1
96650999 504500 629192 28316274 None 12 0 2884020
96744383 448010 6338129 21813459 None 11 5394163 2637634
96795929 235607 2549387 24242624 None 12 52859 243823
96840901 2024332 96261591 5443506 None 21 99652024 3718727
96860053 2826 4251638 1260651 Some(1451) 0 1 6
96935837 3 2008504 3791719 Some(68) 0 1 0
96991801 1746204 62188677 1284845 None 18 58609038 4141
97158403 229074 19373985 2207946 None 9 11809810 57
97166959 549964 18769485 17526842 None 15 10218132 25083481
97732147 129 7954192 1899342 Some(534) 0 0 1
97785757 33806 8729696 1476708 None 6 28030 5
97797659 61758 2980015 14636452 None 8 108630 119923
97853999 1332507 1392811 48654603 None 13 57 36716509
97871779 120 5707171 2374325 Some(709) 0 0 1
98071843 151070 4183082 9242297 None 6 172 3987905
98146739 228701 1269417 14300868 None 7 164879 6651862
98342897 11 3175938 6029547 Some(114) 0 1 0
98354561 334217 12769286 1904139 None 6 6961396 0
98360459 1485241 3060832 65196858 None 23 72010 42768837
98754269 115 954002 9565033 Some(401) 0 1 0
98769367 24 5860791 2545649 Some(258) 0 0 1
98833727 835171 1281739 31449014 None 11 9968 20765513
98908309 233 8741048 3185438 Some(708) 0 1 0
98998751 121552 8247150 12178771 None 7 4062317 113350
99100741 97007 14425020 2771807 None 7 2068835 1886559
99268009 1127713 38137554 1594134 None 17 38432617 8
99437969 630375 3722832 20141045 None 11 738 12592749
99462457 200596 11509117 638278 None 6 4760834 0
99494419 7 7955956 2393926 Some(174) 0 0 1
99554849 58140 3878272 10775984 None 8 170095 5650
99565667 196458 1335274 18833260 None 8 132 9123248
99796451 130870 5194739 13478104 None 9 15865 6019001
100154291 151269 3209059 13485030 None 6 877619 4396634
100324639 819896 5788159 21045354 None 10 5248758 23628784
100429883 118995 3058167 8681652 None 6 7059 3043490
100539367 323 3864357 2585798 Some(548) 0 0 1
100616227 3192 3854181 962954 Some(2027) 0 24 1
100667209 219 7815791 3745770 Some(568) 0 1 0
100758809 144 2571216 9653862 Some(613) 0 1 0
100780087 6193 8517855 5213998 Some(2248) 0 42 139
101151331 113980 11264314 8359722 None 8 2336 5263445
101483867 120 5981058 2901290 Some(506) 0 0 1
101538163 96768 6384556 10131410 None 8 2174 957046
101603599 860719 3873335 28543762 None 11 3051084 24443627
102002129 17069 1615938 7271726 None 5 6 90
102254323 0 1941522 970761 None 0 0 1
102303953 195372 3281645 12387671 None 6 48690 4398836
102357259 13960 3969464 9912763 Some(3130) 0 0 509
102528247 71 3899183 2593625 Some(359) 0 0 1
102735077 66 3991152 3894187 Some(316) 0 1 0
102813929 159864 6070399 14804938 None 9 9030091 1694431
102852523 0 2920789 973596 None 0 0 1
102930647 167944 3282631 16954528 None 7 2238 4425098
102974803 338 4546150 1950630 Some(881) 0 0 1
103046941 280725 22476376 1301277 None 10 1869175 200332
103126087 308837 10236430 12067594 None 9 49210 9956220
103152359 352379 1318077 9750151 None 6 605 242
103784089 3586 3911981 3262245 Some(1997) 0 1 0
103932211 567 4893465 4146598 Some(1271) 0 0 1
104008643 2 1307624 5874321 Some(108) 0 0 1
104027153 41573 1631900 10052544 None 7 8 3033
104187599 2512009 1308437 80933568 None 16 1053382 64552099
104253559 294 4051520 6628230 Some(568) 0 0 1
104294053 82969 9224698 1307710 None 6 7411 583022

